Reliability-output Decoding of Tail-biting Convolutional Codes

We present extensions to Raghavan and Baum's reliability-output Viterbi algorithm (ROVA) to accommodate tail-biting convolutional codes. These tail-biting reliability-output algorithms compute the exact word-error probability of the decoded codeword after first calculating the posterior probability of the decoded tail-biting codeword's starting state. One approach employs a state-estimation algorithm that selects the maximum a posteriori state based on the posterior distribution of the starting states. Another approach is an approximation to the exact tail-biting ROVA that estimates the word-error probability. A comparison of the computational complexity of each approach is discussed in detail. The presented reliability-output algorithms apply to both feedforward and feedback tail-biting convolutional encoders. These tail-biting reliability-output algorithms are suitable for use in reliability-based retransmission schemes with short blocklengths, in which terminated convolutional codes would introduce rate loss.

==> block_diagrams_TB_ROVA.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'block_diagrams_TB_ROVA.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1771.69563293bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35003312)%
    \put(0,0){\includegraphics[width=\unitlength]{block_diagrams_TB_ROVA.pdf}}%
    \put(0.11766094,0.30787669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ {\tt ROVA}$(s)$}}}%
    \put(0.1176632,0.19283478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tt TB ROVA}}}}%
    \put(0.1176632,0.05836821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tt TB SEA}}}}%
    \put(-0.0006438,0.33087849){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^L$}}}%
    \put(-0.00050018,0.28959565){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.31880651,0.33152481){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x^L$}}}%
    \put(0.31854849,0.2941111){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat x^L  |y^L, s)$}}}%
    \put(0.00071537,0.218958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^L$}}}%
    \put(0.000859,0.15509791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat s$}}}%
    \put(0.00104522,0.18799555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x^L$}}}%
    \put(0.32104056,0.18819159){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat x^L  |y^L)$}}}%
    \put(0.44227304,0.07968827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ {\tt ROVA}$(s)$}}}%
    \put(0.63529079,0.10333641){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x^L$}}}%
    \put(0.63503277,0.06592268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat x^L  |y^L, s)$}}}%
    \put(0.30338991,0.06027286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat s$}}}%
    \put(0.00164619,0.05866274){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^L$}}}%
    \put(0.30437573,0.02679659){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat s  |y^L)$}}}%
    \put(0.31686443,0.26601391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\f(y^L | s)$}}}%
    \put(0.84665996,0.06714161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat x^L  |y^L)$}}}%
  \end{picture}%
\endgroup%


==> drawing.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{636.77402344bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.93109954)%
    \put(0,0){\includegraphics[width=\unitlength]{drawing.pdf}}%
    \put(0.20550375,0.25049658){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tt PostRel}}}}%
    \put(0.32774605,0.24569209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat x^L|y^L)$}}}%
    \put(0.01832208,0.24569209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^L$}}}%
    \put(0.01926284,0.27888921){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat s$}}}%
    \put(0.0186054,0.2140729){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x^L$}}}%
    \put(0.20741022,0.88368821){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tt ROVA}$(s)$}}}%
    \put(0.3292218,0.87421734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat x_s^L|y^L, s)$}}}%
    \put(0.01979784,0.87421734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^L$}}}%
    \put(0.02073859,0.90741444){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.33042952,0.90706951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x_s^L$}}}%
    \put(0.32863478,0.84156072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\f(y^L | s)$}}}%
    \put(0.32867929,0.21425234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat s | y^L)$}}}%
    \put(0.23253687,0.74010734){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tt ROVA}$(s)$}}}%
    \put(0.35847643,0.73027752){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat x_{s=0}^L|y^L, s$=$0)$}}}%
    \put(0.01890046,0.73027752){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^L$}}}%
    \put(0.01984122,0.76347462){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$=$0$}}}%
    \put(0.35968415,0.76312969){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x_{s=0}^L$}}}%
    \put(0.35788941,0.69762088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\f(y^L | s$=$0)$}}}%
    \put(0.23253687,0.62955007){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tt ROVA}$(s)$}}}%
    \put(0.35847643,0.61972024){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat x_{s=1}^L|y^L, s$=$1)$}}}%
    \put(0.01890046,0.61972024){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^L$}}}%
    \put(0.01984122,0.65291734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$=$1$}}}%
    \put(0.35968415,0.65257241){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x_{s=1}^L$}}}%
    \put(0.35788941,0.58706361){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\f(y^L | s$=$1)$}}}%
    \put(0.23253687,0.50642946){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tt ROVA}$(s)$}}}%
    \put(0.35861427,0.49911231){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat x_{s=q^\nu-1}^L|y^L, s$=$q^\nu$-$1)$}}}%
    \put(0.01890046,0.49911231){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^L$}}}%
    \put(0.01984122,0.53230939){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$=$q^\nu $-$1$}}}%
    \put(0.35968411,0.53196448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x_{s=q^\nu - 1}^L$}}}%
    \put(0.35788937,0.46645567){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\f(y^L | s$=$q^\nu$-$1)$}}}%
    \put(0.19432305,0.56171807){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dots$}}}%
    \put(0.59773611,0.39587215){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Pick ML }}}%
    \put(0.71961943,0.381017){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat x_{\hat s}^L|y^L)$}}}%
    \put(0.72082715,0.41386917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x_{\hat s}^L$}}}%
    \put(0.71903244,0.34836044){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat s | y^L)$}}}%
    \put(0.20496812,0.0781995){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tt TB SEA}}}}%
    \put(0.32972306,0.10354699){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat s$}}}%
    \put(0.02029912,0.07088234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^L$}}}%
    \put(0.32913604,0.0708904){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat s | y^L )$}}}%
    \put(0.58043209,0.04589379){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tt ROVA}$(s)$}}}%
    \put(0.70016177,0.01596265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P(\hat x_{\hat s}^L|y^L)$}}}%
    \put(0.70136948,0.07142877){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x_{\hat s}^L$}}}%
    \put(0.40502795,0.01485439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^L$}}}%
    \put(0.59300663,0.36725405){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{state $\hat s$}}}%
    \put(0.76373316,0.76398763){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tt TB ROVA}}}}%
  \end{picture}%
\endgroup%

